On SkipGram Word Embedding Models with Negative Sampling: Unified Framework and Impact of Noise Distributions

SkipGram word embedding models with negative sampling, or SGN in short, is an elegant family of word embedding models. In this paper, we formulate a framework for word embedding, referred to as Word-Context Classification (WCC), that generalizes SGN to a wide family of models. The framework, which uses some ``noise examples'', is justified through theoretical analysis. The impact of noise distribution on the learning of the WCC embedding models is studied experimentally, suggesting that the best noise distribution is, in fact, the data distribution, in terms of both the embedding performance and the speed of convergence during training. Along our way, we discover several novel embedding models that outperform existing WCC models.

==> plot_an.txt <==
iter SG5 SGU SGUG cASG1 cASG5
0 0 0 0 0 0
17 10.535 1.021 6.821 5.710 5.778
36 17.002 3.091 10.854 14.259 13.530
55 20.441 6.602 15.549 18.292 18.421
74 22.466 9.110 17.148 20.435 20.755
93 22.982 11.673 17.367 22.421 22.191
112 23.857 12.997 18.657 23.431 23.431
131 24.822 13.934 19.527 24.323 24.856
150 25.046 14.158 20.048 24.940 25.691


==> plot_wss.txt <==
iter SG5 SGU SGUG cASG1 cASG5
0 0 0 0 0 0
17 0.552 0.214 0.561 0.449 0.432
36 0.655 0.355 0.636 0.630 0.613
55 0.680 0.428 0.657 0.666 0.661
74 0.688 0.490 0.660 0.686 0.687
93 0.687 0.532 0.650 0.678 0.692
112 0.693 0.576 0.646 0.709 0.704
131 0.699 0.603 0.675 0.714 0.721
150 0.706 0.630 0.686 0.717 0.720

